Algebraic Structures In Closed Superstring Field Theory, Homotopy Transfer And Effective Actions

A consistent action for heterotic and type II superstring field theory was recently proposed by Sen. We give an algebraic formulation of this action in terms of certain twisted $L_\infty$-algebra. We further show that Sen's Wilsonian effective superstring field action can be obtained using homotopy transfer and the effective theory also possesses the algebraic structure of a twisted $L_\infty$-algebra.

==> fig.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (-3, 2.5) {};
		\node [style=none] (2) at (-3, 0) {};
		\node [style=none] (4) at (-3, 0) {};
		\node [style=none] (5) at (-2.5, 0) {};
		\node [style=none] (7) at (-3.5, -0.75) {};
		\node [style=none] (8) at (-3.5, 0) {};
		\node [style=none] (9) at (-3, -0.75) {};
		\node [style=none] (10) at (-3, -3) {};
		\node [style=none] (11) at (-2.5, -0.75) {};
		\node [style=none] (12) at (-3, -0.5) {};
		\node [style=none] (13) at (-3, -0.5) {$f$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0.center) to (4.center);
		\draw (4.center) to (5.center);
		\draw (8.center) to (7.center);
		\draw (8.center) to (4.center);
		\draw (9.center) to (10.center);
		\draw (7.center) to (11.center);
		\draw (5.center) to (11.center);
	\end{pgfonlayer}
\end{tikzpicture}

